CryoSPIN: Improving Ab-Initio Cryo-EM Reconstruction with Semi-Amortized Pose Inference

Cryo-EM is an increasingly popular method for determining the atomic resolution 3D structure of macromolecular complexes (eg, proteins) from noisy 2D images captured by an electron microscope. The computational task is to reconstruct the 3D density of the particle, along with 3D pose of the particle in each 2D image, for which the posterior pose distribution is highly multi-modal. Recent developments in cryo-EM have focused on deep learning for which amortized inference has been used to predict pose. Here, we address key problems with this approach, and propose a new semi-amortized method, cryoSPIN, in which reconstruction begins with amortized inference and then switches to a form of auto-decoding to refine poses locally using stochastic gradient descent. Through evaluation on synthetic datasets, we demonstrate that cryoSPIN is able to handle multi-modal pose distributions during the amortized inference stage, while the later, more flexible stage of direct pose optimization yields faster and more accurate convergence of poses compared to baselines. On experimental data, we show that cryoSPIN outperforms the state-of-the-art cryoAI in speed and reconstruction quality.

==> figures/rotation_errors/spike/mean_amortized.csv <==
Wall time,Step,Value
1714694433.5510483,0,68.23052978515625
1714694629.5524633,1,48.86727523803711
1714694826.637386,2,28.230607986450195
1714695017.9013925,3,12.953333854675293
1714695209.7697952,4,10.804765701293945
1714695400.8675618,5,8.955524444580078
1714695592.626212,6,7.192727088928223
1714695785.4328167,7,7.0870466232299805
1714695977.71533,8,5.734321594238281
1714696169.6026819,9,5.98723030090332
1714696365.0587757,10,5.268874168395996
1714696557.751525,11,5.165102481842041
1714696753.3478956,12,5.224592208862305
1714696951.4345856,13,4.885086536407471
1714697145.1192813,14,4.551575183868408
1714697337.2840905,15,4.086214542388916
1714697532.928987,16,4.101579189300537
1714697722.4289196,17,3.9435787200927734
1714697915.512038,18,3.8395509719848633
1714698113.0045717,19,3.694047212600708


==> figures/rotation_errors/spike/mean_semi-amortized.csv <==
Wall time,Step,Value
1714701212.8282518,7,7.0870466232299805
1714701387.736899,8,3.351102352142334
1714701563.8119156,9,2.3208365440368652
1714701739.0303755,10,1.8413162231445312
1714701913.9383996,11,1.6467328071594238
1714702093.6373308,12,1.592947006225586
1714702254.6109295,13,1.5677378177642822
1714702430.2722056,14,1.5556433200836182
1714702608.005914,15,1.5539815425872803
1714702784.900605,16,1.545653223991394
1714702961.6672807,17,1.5449720621109009
1714703139.5678337,18,1.543623924255371
1714703314.1662476,19,1.5400973558425903


==> figures/rotation_errors/spike/median_amortized.csv <==
Wall time,Step,Value
1714694433.5524964,0,39.6746711730957
1714694629.555133,1,17.820354461669922
1714694826.6387205,2,14.683364868164062
1714695017.9033415,3,8.993247985839844
1714695209.7710788,4,8.348284721374512
1714695400.8692772,5,7.373376846313477
1714695592.6278417,6,6.137575626373291
1714695785.4350338,7,5.947386264801025
1714695977.7168798,8,5.022593021392822
1714696169.604677,9,5.229754447937012
1714696365.060887,10,4.675651550292969
1714696557.7526753,11,4.592477798461914
1714696753.3500412,12,4.611605167388916
1714696951.4365525,13,4.400338172912598
1714697145.1214159,14,4.0711469650268555
1714697337.2858806,15,3.6979568004608154
1714697532.9337747,16,3.7329461574554443
1714697722.4302332,17,3.535849094390869
1714697915.5140922,18,3.511643409729004
1714698113.0058506,19,3.391784191131592


==> figures/rotation_errors/spike/median_semi-amortized.csv <==
Wall time,Step,Value
1714701212.830112,7,5.947386264801025
1714701387.738282,8,2.5528793334960938
1714701563.813785,9,1.6720339059829712
1714701739.0322309,10,1.1727019548416138
1714701913.939669,11,0.996910572052002
1714702093.6390848,12,0.950004518032074
1714702254.6127727,13,0.9271470904350281
1714702430.2743683,14,0.914649248123169
1714702608.0073152,15,0.9101691842079163
1714702784.9020731,16,0.9018633961677551
1714702961.6689267,17,0.9011772871017456
1714703139.5693376,18,0.9015563726425171
1714703314.168923,19,0.8963168859481812


==> figures/rotation_errors/spliceosome/mean_amortized.csv <==
Wall time,Step,Value
1714764706.3108938,0,96.02112579345703
1714764892.8421829,1,49.29783248901367
1714765079.1256232,2,17.488258361816406
1714765265.1913633,3,8.435019493103027
1714765450.4595172,4,7.3787336349487305
1714765636.3284729,5,6.979173183441162
1714765821.577454,6,7.238827705383301
1714766009.8258972,7,5.87649393081665
1714766194.4057558,8,5.571338653564453
1714766379.8590443,9,5.047651767730713
1714766563.962497,10,4.912485599517822
1714766751.4874008,11,4.569489002227783
1714766934.2639701,12,5.2553582191467285
1714767120.9591017,13,4.336552143096924
1714767306.7125618,14,4.355467796325684
1714767492.3143675,15,4.179142475128174
1714767676.7354505,16,4.380492687225342
1714767861.5054178,17,3.992563009262085
1714768045.4110537,18,3.859525680541992
1714768232.8400974,19,3.798898458480835
1714768416.4015434,20,3.938988208770752
1714768603.2474625,21,3.652923583984375
1714768788.289917,22,3.533109188079834
1714768973.5896742,23,3.3560187816619873
1714769157.5192468,24,3.420442581176758
1714769342.5897005,25,3.2895359992980957
1714769526.6458218,26,3.338359832763672
1714769710.4915493,27,3.5444581508636475
1714769895.4938414,28,3.206606388092041
1714770079.8187957,29,3.2107319831848145


==> figures/rotation_errors/spliceosome/mean_semi-amortized.csv <==
Wall time,Step,Value
1715013233.5568612,7,5.876493453979492
1715013410.3543699,8,2.483574628829956
1715013587.6239045,9,1.5622323751449585
1715013764.0532854,10,0.9996318817138672
1715013943.328304,11,0.7941826581954956
1715014115.4479904,12,0.724696159362793
1715014298.9595902,13,0.69509357213974
1715014483.2659552,14,0.6835183501243591
1715014665.9358947,15,0.6851092576980591
1715014846.874243,16,0.679855465888977
1715015031.172365,17,0.6795591115951538
1715015214.875738,18,0.679818332195282
1715015398.02363,19,0.6836972832679749


==> figures/rotation_errors/spliceosome/median_amortized.csv <==
Wall time,Step,Value
1714764706.3125198,0,97.82115173339844
1714764892.8436105,1,27.31056022644043
1714765079.12919,2,12.498491287231445
1714765265.193265,3,7.626375198364258
1714765450.461105,4,6.666303634643555
1714765636.3299267,5,6.299083232879639
1714765821.579262,6,6.659894943237305
1714766009.828353,7,5.416901111602783
1714766194.4074845,8,5.101292133331299
1714766379.8608084,9,4.672337055206299
1714766563.9659383,10,4.537747859954834
1714766751.4889307,11,4.208255290985107
1714766934.2656596,12,4.870407581329346
1714767120.9608476,13,4.012910842895508
1714767306.7142575,14,4.03140926361084
1714767492.3162475,15,3.8595128059387207
1714767676.7371633,16,4.058485507965088
1714767861.5070868,17,3.687035322189331
1714768045.4121351,18,3.5330631732940674
1714768232.8417416,19,3.512639284133911
1714768416.4030805,20,3.655456781387329
1714768603.2490718,21,3.3633060455322266
1714768788.2916787,22,3.274078130722046
1714768973.5915303,23,3.103961706161499
1714769157.5212877,24,3.168570041656494
1714769342.5915034,25,3.037476062774658
1714769526.6475472,26,3.0858023166656494
1714769710.4934216,27,3.3138468265533447
1714769895.4956043,28,2.986321449279785
1714770079.8207765,29,2.9466888904571533


==> figures/rotation_errors/spliceosome/median_semi-amortized.csv <==
Wall time,Step,Value
1715013233.5585055,7,5.416901111602783
1715013410.3558114,8,2.3862392902374268
1715013587.6254249,9,1.5189447402954102
1715013764.0562007,10,0.9038457274436951
1715013943.3306186,11,0.7228875756263733
1715014115.449511,12,0.6509818434715271
1715014298.9616559,13,0.6161906719207764
1715014483.267868,14,0.6019320487976074
1715014665.937686,15,0.6063001751899719
1715014846.8765445,16,0.5992434024810791
1715015031.1739843,17,0.5981046557426453
1715015214.8777146,18,0.5992912650108337
1715015398.02558,19,0.6052281856536865

